Conformal Regge Theory at Finite Boost

The Operator Product Expansion is a useful tool to represent correlation functions. In this note we extend Conformal Regge theory to provide an exact OPE representation of Lorenzian four-point correlators in conformal field theory, valid even away from Regge limit. The representation extends convergence of the OPE by rewriting it as a double integral over continuous spins and dimensions, and features a novel "Regge block". We test the formula in the conformal fishnet theory, where exact results involving nontrivial Regge trajectories are available.

==> Cfactors.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Cfactors.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{350bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.28571429)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Cfactors.pdf}}%
    \put(0.85080499,0.10120498){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Cfactors.pdf}}%
    \put(0.02827435,0.10740941){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Cfactors.pdf}}%
    \put(0.15167606,0.20353743){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{I}}}%
    \put(0.80224665,0.22866103){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{II}}}%
    \put(0.61757952,0.04741103){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{III}}}%
    \put(0.28593152,0.1096588){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{IV}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Cfactors.pdf}}%
  \end{picture}%
\endgroup%


==> Results.pdf_tex <==
%% Creator: Inkscape 1.1-dev (f9311a1, 2019-12-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Results.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{467.71653543bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.44848485)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Results.pdf}}%
    \put(0.48311872,0.31316316){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$A$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Results.pdf}}%
    \put(0.48311872,0.10781046){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$C$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Results.pdf}}%
    \put(0.81028688,0.20518657){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$B$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Results.pdf}}%
    \put(0.81028836,0.02538349){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$D$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Results.pdf}}%
    \put(0.15784816,0.20335022){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$B$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{Results.pdf}}%
    \put(0.15784964,0.02354713){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$D$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> SinePoles.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'SinePoles.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{311.81102362bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.54545455)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{SinePoles.pdf}}%
    \put(0.94394934,0.48620494){\makebox(0,0)[lb]{\smash{$j$}}}%
    \put(0.15572057,0.08731301){\makebox(0,0)[lb]{\smash{$G_{1-\Delta,1-j}(z,\bar{z})$}}}%
    \put(0.56005339,0.08731273){\makebox(0,0)[lb]{\smash{$G_{1-\Delta,d+j-1}(z,\bar{z})$}}}%
  \end{picture}%
\endgroup%


==> SommerfeldTransform2.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'SommerfeldTransform2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{708.66141732bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.28)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{SommerfeldTransform2.pdf}}%
    \put(0.29826697,0.2273078){\makebox(0,0)[lb]{\smash{$j$}}}%
    \put(0.17584746,0.21125909){\makebox(0,0)[lb]{\smash{}}}%
    \put(0.17089157,0.21112549){\makebox(0,0)[lb]{\smash{$j(\nu)$}}}%
    \put(0.10805579,0.11211975){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{SommerfeldTransform2.pdf}}%
    \put(0.15268379,0.11211975){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{SommerfeldTransform2.pdf}}%
    \put(0.63723144,0.2273078){\makebox(0,0)[lb]{\smash{$j$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{SommerfeldTransform2.pdf}}%
    \put(0.95492297,0.22730774){\makebox(0,0)[lb]{\smash{$j$}}}%
    \put(0.26370343,0.08607092){\makebox(0,0)[lb]{\smash{$C$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{SommerfeldTransform2.pdf}}%
  \end{picture}%
\endgroup%


==> backup.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'backup.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{510.23622047bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.38888889)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{backup.pdf}}%
    \put(0.30740333,0.23938548){\color[rgb]{0,0,0.34509804}\makebox(0,0)[lb]{\smash{$x_4$}}}%
    \put(0.05510889,0.23938548){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_2$}}}%
    \put(0.05510889,0.13091329){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_3$}}}%
    \put(-0.07493901,0.45657289){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.30740333,0.13091329){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_1$}}}%
    \put(0.70141631,0.15845523){\color[rgb]{0,0,0.34509804}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.9017106,0.15845523){\color[rgb]{0,0,0.34509804}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{backup.pdf}}%
    \put(0.77819782,0.08984545){\color[rgb]{0,0.00392157,0.2627451}\makebox(0,0)[lb]{\smash{$z$}}}%
    \put(0.77819782,0.28444663){\color[rgb]{0,0.00392157,0.2627451}\makebox(0,0)[lb]{\smash{$\bar{z}$}}}%
  \end{picture}%
\endgroup%


==> commuting.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'commuting.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{841.88976378bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.70707071)%
    \put(0.01723012,0.63123295){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{G}$ correlation function}}}%
    \put(0.01756396,0.59458073){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(for conformal fishnet theory)}}}%
    \put(0.01900486,0.10724173){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ $\mathcal{G}^{(n)}$ decomposition}}}%
    \put(0.70683517,0.63123269){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{A}(z,\bar{z})$}}}%
    \put(0.72156974,0.10724179){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Expanded Regge limit}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{commuting.pdf}}%
    \put(0.12688622,0.26730609){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{expansion in $\xi^2$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{commuting.pdf}}%
    \put(0.79884387,0.26730562){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{expansion in $\xi^2$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{commuting.pdf}}%
    \put(0.42502021,0.59593795){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Sommerfeld-Watson transform}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{commuting.pdf}}%
    \put(0.41687526,0.1411787){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{analytic continuation}}}%
  \end{picture}%
\endgroup%


==> commuting2.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'commuting2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{841.88976378bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.47138047)%
    \put(0.00833981,0.4127917){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Correlation Function $\mathcal{G}$}}}%
    \put(0.03738591,0.37575751){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{(in fishnet theory)}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{commuting2.pdf}}%
    \put(0.05691742,0.06190316){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{G}^{(n)}$ Expansion}}}%
    \put(0.40069824,0.24328547){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.16330163,0.16310655){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Expansion}}}}%
    \put(0.24192806,0.21768806){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{in $\xi^2$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{commuting2.pdf}}%
    \put(0.44423053,0.35267769){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{S-W Transform}}}%
    \put(0.76825867,0.37548608){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{analog of (3)}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{commuting2.pdf}}%
    \put(0.84886706,0.16278112){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Expansion}}}}%
    \put(0.92749348,0.21736263){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{in $\xi^2$}}}}%
    \put(0.81944131,0.4158652){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{A}(z,\bar{z})$}}}%
    \put(0.46387028,0.0942776){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Analytic}}}%
    \put(0.42587983,0.02316857){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Continuation}}}%
    \put(0.78003481,0.05880698){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Regge limit}}}%
  \end{picture}%
\endgroup%

